Conflict and Computation on Wikipedia: a Finite-State Machine Analysis of Editor Interactions

What is the boundary between a vigorous argument and a breakdown of relations? What drives a group of individuals across it? Taking Wikipedia as a test case, we use a hidden Markov model to approximate the computational structure and social grammar of more than a decade of cooperation and conflict among its editors. Across a wide range of pages, we discover a bursty war/peace structure where the systems can become trapped, sometimes for months, in a computational subspace associated with significantly higher levels of conflict-tracking "revert" actions. Distinct patterns of behavior characterize the lower-conflict subspace, including tit-for-tat reversion. While a fraction of the transitions between these subspaces are associated with top-down actions taken by administrators, the effects are weak. Surprisingly, we find no statistical signal that transitions are associated with the appearance of particularly anti-social users, and only weak association with significant news events outside the system. These findings are consistent with transitions being driven by decentralized processes with no clear locus of control. Models of belief revision in the presence of a common resource for information-sharing predict the existence of two distinct phases: a disordered high-conflict phase, and a frozen phase with spontaneously-broken symmetry. The bistability we observe empirically may be a consequence of editor turn-over, which drives the system to a critical point between them.

==> referee_response.txt <==
Dear Editors,

Attached, please find my updated manuscript, and detailed response to referees. My three referees were all very positive about the potential for publication; they also made very clear suggestions and requests for improvement. In all cases, I believe I’ve been able to satisfy these requests. The main requests were for more detailed discussion of the relationship between “revert” and conflict, and a more general desire to see greater connection to the social science and computer science literature; in addition, there were requests for clarification on methods, corpus selection, and other things noted as less critical. In fulfilling these requests, I’ve added three additional appendices, conducted additional methods tests, added and included 45 additional references, including (but not limited to) all references explicitly noted by the referees.

I’m really grateful for the detailed attention this ms. has received; in all cases, the referee comments were extremely productive. I hope the referees feel free to contact me personally by e-mail (e.g., simon@santafe.edu) if they’re interested in further discussion. It’s clear to me that much additional research could be conducted.

Sincerely,

Simon DeDeo

*** Referee #1

I’m very grateful for Referee #1’s remarks that “This is interesting, innovative, and promising work!” I’m grateful also for their extensive comments on this ms. In every instance, I believe I’ve been able to satisfy their requests. In a number of cases, their questions and comments led me to do significant extra tests, or to add additional discussion. I believe in all cases the paper has been improved. Thank you. Please feel free to drop a line / let me know who you are; I’d be pleased to chat further.

Major Issues

#1. While one referee explicitly highlighted the extensive nature of the data set as a positive feature, this referee asked for more details on the selection process, and better discussion of the generality of the results.

The articles are the sixty-two most-edited pages in the Wikipedia encyclopedia as of the date the data were gathered. Because of the nature of the fitting process, we need very large amounts of data to estimate the HMMs; this is why we chose this subset. We did the top 62 (rather than, say, the top 100) because of limitations of computer power and time (when I began this, I did extensive tests on the fitting methods; to do this on 62 pages took 3 months of computer time on a 32-core cluster). I’ve now added additional discussion to establish that the topics covered are sufficiently broad as to be of interest (e.g., they include both events (current and historical), people (living and dead), and objects and phenomena (human-made and natural)). At the same time, I discuss the biases in this selection.

As of this writing, I am not aware of any paper in wide use that establishes the "correct" selection procedure to derive a subsample of pages on Wikipedia when there’s a need to put a lower-bound on the number of edits to a page. Any sample will have biases of some sort or another. A purely random sample (i.e., choosing pages at random) is impossible because the large variation in the number of edits, and the fact that the majority of papers have very small numbers of edits (less than 100), means that most are unanalyzable given the state of the art on statistical techniques for HMM reconstruction. That said, I do believe it is possible to develop new methods that would allow us to look at less-edited articles, but to establish this and prove it would require novel statistical and mathematical work that would amount to a new paper in data analysis.

I hope this elaboration, and recognition of limits which are common to a number of other studies, is sufficient to address these concerns with the previous draft that did not mention them!

#2. Thank you for pointing out places where my language becomes idiosyncratic. In particular, now, rather than claim that the "group mind" framework as the only way to interpret and understand my results, I've removed much of this, and moved the remainder to the discussion. In this new position, it is clear that this framework is not necessary to understand or interpret the results. Where the "group mind" material does appear, I've also been sure to cite articles and books that have previously discussed this. I believe the referee’s concerns about idiosyncratic language should also be addressed also by my now extensive citation and discussion of existing literature in the CSCW field. I’ve also added additional motivating material for HMMs in the introduction.

#3. Thank you for spotting this! This is exactly correct. I've solved this problem by being careful with my terminology (e.g., the referee is correct to note that I was inconsistent in my use of "mixing time" and "relaxation time".) In particular, in the mathematical literature, there are two quantities usually discussed -- the relaxation time (1/(1-lambda2)), and the mixing time (the time to become no more than epsilon away in L1-max norm from the stationary distribution). The definition I was using is very similar to the relaxation time (a Taylor Series approximation to my prior definition, -log(1/|lambda2]), shows that they differ asymptotically by a constant equal to 1/2).

In the new version, I use the standard relaxation time definition. I also include a short discussion as to why the HMMs in our sample are such that the mixing time is close to the relaxation time; this is because of the Levin-Peres-Wilmer theorem. (Because this is a bit technical, I refer the reader to a short appendix.) 

Finally, I then define the trapping time as the empirically measured residence time in the two subspaces defined by v^(2) from the Viterbi reconstruction. What we really care about is how long these systems actually spend in one subspace versus the other, and this can be measured both in time-steps and in clock time (months). As expected from the Levin-Peres-Wilmer theorem, and the fact that our HMMs do actually provide good models of the system, the relaxation time and the trapping time do agree (the trapping time, again as expected from the LPW theorem, is a bit longer).

#4. You were not the only referee to note the fact that I missed opportunities to cite relevant literature in the computer science and social scientific literature on Wikipedia. Per suggestions from colleagues and other referees, I now include significantly more review and discussion of the field, including an additional 45 citations.

#5. I’ve now made sure to discuss the difference between reverting and conflict, and explicitly acknowledge, as requested, my reliance on reverts as a limitation.

Sorry for not making the definition of kappa more prominent--it is just the ratio of the fraction of Rs in the two subspaces, and one of the ways we characterize the subspaces. In this new version, I drop the name altogether.

#6. Great question, with a good answer: of the methods in common use, the one we use provides the best results. I really dug into the model complexity selection problem, and did some explicit simulations to check. I’ve now added an additional Appendix discussing model complexity in HMMs,  justifying the use of AIC, and also noting that fixing the number of states to twelve a priori does not change our results. The short answer is that we don't know very much about how to do model complexity penalties on HMMs, despite many years of work; this is an open problem, and in the meantime workers in a variety of fields from speech recognition to molecular biology use the AIC. Nobody's even tried to use Bayesian Evidence (the method we used for the simpler case described in the arXiv paper you cite). You suggest using a hold-out set, which is a nice suggestion; however, the long-range correlations found in HMMs mean that this is hard to make work and the only paper I could find could only make it work in cases that we know are violated in the Wikipedia case (long range correlations; sparse transition matrices). I also contacted a colleague, Cosma Shalizi, who is well known in this field (estimation of complex models from finite data); we conducted additional tests not described in the paper and I was able to convince him that AIC was justified in this scenario. I believe this substantial amount of material is one of the few real-world cases where this question has been investigated in depth.

Minor Issues

#1. Thank you! Fixed.

#2. I’m glad you asked this! While I felt the method I used was “natural” (I didn’t get it from anywhere, just made it up), I was a bit pleased to discover after some googling that a variant was independently discovered in the Chemical Physics literature; I don’t make any priority / independent discovery claims, of course, and just report that “The use of the sign structure of the second eigenvector is a natural way to identify these subspaces; similar methods have been applied to, for example, the identification of metastable states in chemical reaction networks through what is called Perron-cluster cluster analysis (PCCA)~\cite{deuflhard1999computation,cordes2002metastable,deuflhard2005robust}. Use of the sign structure of the second eigenvector naturally splits the system into the two most significant subspaces. The sign structure of the third and higher eigenvectors can be used to further decompose the space in a hierarchical fashion, potentially subdividing these larger modules (see, \emph{e.g.}, Ref.~\cite{noe2007hierarchical}). In this paper, we focus solely on the first division, and do not attempt to identify substructures within either of the two main clusters.”

#3. I add additional material on how reverts are defined here. We use the MD5 hash to detect when a page has been taken to a previously-identified state; we now cite additional work on the technical question of (for example) using diffs to identify more complex revert behaviors.

#4. Good question! This is now covered in my answer to #2 above.

#5. I've added more detail on how the news searches were done (as guessed, they’re done by full page title)

#6. Thank you for the suggestion; I've added more material here.

#7. Done! I’ve added more text, and additional citations here, on the use of the term.

#8. Yes!--you are totally right. I've eliminated this statement.

#9. This statement is just driven by the failure of page protection to have strong effects. I've made this more clear; in general I’ve been careful *not* to assert that there are no top-down effects, or that we’ve proven that they must be bottom up.

#10. Done, thank you; we now have an extensive section on this in the Methods.

#11. I've referred the reader to the algorithm itself (SFIHMM, now available online), as well as to the standard reference work, Numerical Recipes, in wide use in the numerical computation community.

#12. This is discussed now in the model complexity section.

#13. Done.

#14. I believe this question was due to my not being clear about the definition of kappa; I've fixed this.

*** Referee #2

I'm very happy that Referee #2 considers the paper “very well written, scientifically sound, and adds significantly to the already extensive literature" on Wikipedia.

They had one general remark, which was a concern with the perhaps too-simple description of the subspaces as high- and low- conflict. I completely agree. To that end, I've introduced significant additional discussion about the relationship between reverts and conflict. I’ve added additional discussion on this point, to emphasize that while these spaces are distinguished by different levels of reverts, neither subspace is conflict free, and the relationship between conflict and reverting is complex. As requested, I’ve added a discussion in the methods section on the fact that “there are many kinds of conflicts, and different measures might be needed to detect all of them” (I agree!)

Technical remarks:

#1. I've added brief discussion on this question; which is related to the corpus selection question.

#2. Done!

#3. Done! I’d added more text to the figure, and this should be more “pedagogical” in nature.

#4. Done! AIC (and competing methods) are now extensively discussed in a new appendix.

#5. I've added additional explanation here, as well as additional references to the use of sign structure.

#6. I’ve made it clearer that “set” refers to “states within one of the two subspaces”

#7. I've eliminated this confusing term.

#8. Done!

#9. Well spotted; I’ve added a brief description of the null model in the Methods.

#10. I’ve added additional discussion on the trapping time.

Minor remarks:

#1. Nice suggestion, thank you.

#2. Well-spotted!

#3. Thank you for these grammar fixes.

*** Referee #3

Referee #3's major concerns were with the description of conflict and references to previous literature. Following their suggestions, I now include extensive discussion of an additional 45 citations, including all of the twenty papers that they suggested for inclusion. In producing this extensive review of prior work, I now clearly connect my contribution to the wider literature; I am glad that the referee considers my results intuitive, and I am careful to show how my results both contribute to, and extend, what has come before.

Referee #3 also had two “less critical” concerns, both of which concern the HMM method. As the referee notes they they are not an expert in these methods, and this is likely to be true for most readers, I've added additional discussion to explain what is going on.

1. They ask whether or not an HMM assumes "no history"; the answer is no, and in fact, the HMM generically allows for arbitrarily long dependence on the past (the referee may be confusing the HMM framework with the first-order hidden Markov process, a different tool). I've added new discussion here of the memory question, and relate the methods I introduce here to other tools that attempt to include system memory.

2. In order to construct these HMM models, we require a great deal of data. This is why the analysis is restricted to a sample containing the most-edited pages on the encyclopedia; it is not possible, using current methods, to extend this method, for example, to pages with only a few dozen edits. (Another referee asked for more discussion of the sample, and I've now included additional discussion on selection criteria, generality of sample, and potential bias). As I mentioned to a different referee:

“The articles are the sixty-two most-edited pages in the Wikipedia encyclopedia as of the date the data were gathered. Because of the nature of the fitting process, we need very large amounts of data to estimate the HMMs; this is why we chose this subset. We did the top 62 (rather than, say, the top 100) because of limitations of computer power and time (when I began this, I did extensive tests on the fitting methods; to do this on 62 pages took 3 months of computer time on a 32-core cluster). I’ve now added additional discussion to establish that the topics covered are sufficiently broad as to be of interest (e.g., they include both events (current and historical), people (living and dead), and objects and phenomena (human-made and natural)). At the same time, I discuss the biases in this selection.

As of this writing, I am not aware of any paper in wide use that establishes the "correct" selection procedure to derive a subsample of pages on Wikipedia when there’s a need to put a lower-bound on the number of edits to a page. Any sample will have biases of some sort or another. A purely random sample (i.e., choosing pages at random) is impossible because the large variation in the number of edits, and the fact that the majority of papers have very small numbers of edits (less than 100), means that most are unanalyzable given the state of the art on statistical techniques for HMM reconstruction. That said, I do believe it is possible to develop new methods that would allow us to look at less-edited articles, but to establish this and prove it would require novel statistical and mathematical work that would amount to a new paper in data analysis.”

In the added text, I believe I’ve now correctly addressed and highlighted the generalizability question, as well as made a clear case, by reference to both the science of sampling, and prior practice in similar papers, for this being a “not perfect but good enough” choice.

Finally, Referee #3 had three "non-critical" concerns:

1. I've fixed the abstract where requested.

2. I've added extensive additional discussion, including new material in both the paper itself and the Appendix.

3. I've added additional discussion about the role of conflict in IT-mediated social participation systems; I agree with the referee that WP (and WP-like) systems deserved to be recognized for their unusual and unique features that, as the referee says, tie together “conflict” and “co-production”.

I’m really grateful for Referee #3’s support of this paper, and I hope these detailed responses are sufficient to allow for publication.




